Rapid quasi-periodic reconfiguration of the accretion column in pulsar 1A 0535+262

Accretion onto strongly magnetized neutron stars is commonly interpreted using quasi-steady models, in which the accretion-column structure adjusts smoothly to the mass inflow rate. The cyclotron line in the X-ray spectrum, whose centroid energy traces the magnetic field strength and thus the height of the line-forming region, provides a key diagnostic of this structure. Whether this simple quasi-steady description remains valid on short dynamical timescales has remained uncertain. Here we show that, during a giant outburst of the X-ray pulsar 1A~0535+262, quasi-periodic hard X-ray flux variations are accompanied by synchronized oscillations of the cyclotron line energy, with amplitudes exceeding those expected from simple accretion-rate fluctuations. The anti-correlation between cyclotron energy and apparent flux provides direct spectral-timing evidence for rapid changes in the line-forming region, which we interpret as geometric reconfiguration of the accretion column. The variability emerges in the luminosity regime where radiation pressure becomes dynamically important. These results reveal limitations of a simple quasi-steady interpretation for this source and suggest that radiation-supported columns can enter intrinsically dynamical states in high-luminosity accreting pulsars.

==> COMPILE_REPORT.txt <==
Combined main manuscript + supplementary material compile report

Project folder:
/Users/kldsky/Desktop/1A0535_Reply2_main_plus_supplement_PDF

Final PDF:
/Users/kldsky/Desktop/1A0535_Reply2_main_plus_supplement_PDF/combined_main_supplement.pdf

Combined LaTeX source:
/Users/kldsky/Desktop/1A0535_Reply2_main_plus_supplement_PDF/combined_main_supplement.tex

Source materials copied from:
/Users/kldsky/Downloads/Rapid quasi-periodic reconfiguration of the accretion column in 1A~0535+262_Reply2

Compilation command:
latexmk -pdf -interaction=nonstopmode -halt-on-error combined_main_supplement.tex

Verification:
- latexmk exit status: passed
- Output PDF exists: yes
- PDF size: 7.5 MB
- PDF page count: 46 pages
- Undefined citations/references in final log: 0
- Fatal/Emergency/LaTeX errors in final log: 0
- Non-blocking warnings remain: overfull/underfull boxes and duplicate hyperref destination warnings from float anchors; these do not block PDF generation.

Notes on combined source:
- Original files were copied unchanged into the new folder.
- combined_main_supplement.tex merges sn-article_final1.tex and suppmat_final1.tex into one document with a single bibliography at the end.
- Supplementary figure/table counters are reset and prefixed as S.
- Only the generated combined source contains a few obvious LaTeX typo fixes from the supplement body to allow compilation:
  1. Removed stray text after one equation environment: \end{equation}aaa -> \end{equation}
  2. Fixed malformed uncertainty: $112{-4}^{+5}$ -> $112_{-4}^{+5}$
  3. Fixed malformed uncertainty: $0.94_{=0.01}^{+0.01}$ -> $0.94_{-0.01}^{+0.01}$
  4. Fixed malformed uncertainty: $0.39_{-0.04}^{+0.0.05}$ -> $0.39_{-0.04}^{+0.05}$


==> README_compile.txt <==
Combined main manuscript + supplementary-material LaTeX project

Source copied from:
/Users/kldsky/Downloads/Rapid quasi-periodic reconfiguration of the accretion column in 1A~0535+262_Reply2

Main combined source:
/Users/kldsky/Desktop/1A0535_Reply2_main_plus_supplement_PDF/combined_main_supplement.tex

Compile command used:
latexmk -pdf -interaction=nonstopmode -halt-on-error combined_main_supplement.tex

Notes:
- Original source files were copied unchanged.
- The combined file is generated from sn-article_final1.tex plus suppmat_final1.tex.
- Supplementary figure/table counters are reset and prefixed as S.
- A few obvious LaTeX typos in the supplement body were fixed only inside the combined file to allow compilation.

